ODIN: Overcoming Dynamic Interference in iNference pipelines

As an increasing number of businesses becomes powered by machine-learning, inference becomes a core operation, with a growing trend to be offered as a service. In this context, the inference task must meet certain service-level objectives (SLOs), such as high throughput and low latency. However, these targets can be compromised by interference caused by long- or short-lived co-located tasks. Prior works focus on the generic problem of co-scheduling to mitigate the effect of interference on the performance-critical task. In this work, we focus on inference pipelines and propose ODIN, a technique to mitigate the effect of interference on the performance of the inference task, based on the online scheduling of the pipeline stages. Our technique detects interference online and automatically re-balances the pipeline stages to mitigate the performance degradation of the inference task. We demonstrate that ODIN successfully mitigates the effect of interference, sustaining the latency and throughput of CNN inference, and outperforms the least-loaded scheduling (LLS), a common technique for interference mitigation. Additionally, it is effective in maintaining service-level objectives for inference, and it is scalable to large network models executing on multiple processing elements.

==> readme.txt <==
Dear user,

The files in this directory are originally fetched from https://www.acm.org/publications/proceedings-template
It consists of the following files:

  readme.txt:        this file
  acmart.cls:        the LaTeX2e document class
  samplepaper.tex:   main tex file
  figs:              A folder containing all figures
  xxx.tex:           files for different sections of the document.
  references.bib:    File containing references
